X-ray spectra, light-curves and SEDs of blazars frequently observed by Swift

Blazars research is one of the hot topics of contemporary extra-galactic astrophysics. That is because these sources are the most abundant type of extra-galactic gamma-ray sources and are suspected to play a central role in multi-messenger astrophysics. We have used swift_xrtproc, a tool to carry out an accurate spectral and photometric analysis of the Swift-XRT data of all blazars observed by Swift at least 50 times between December 2004 and the end of 2020. We present a database of X-ray spectra, best-fit parameter values, count-rates and flux estimations in several energy bands of over 31,000 X-ray observations and single snapshots of 65 blazars. The results of the X-ray analysis have been combined with other multi-frequency archival data to assemble the broad-band Spectral Energy Distributions (SEDs) and the long-term light-curves of all sources in the sample. Our study shows that large X-ray luminosity variability on different timescales is present in all objects. Spectral changes are also frequently observed with a "harder-when-brighter" or "softer-when-brighter" behavior depending on the SED type of the blazars. The peak energy of the synchrotron component nu_peak in the SED of HBL blazars, estimated from the log-parabolic shape of their X-ray spectra, also exhibits very large changes in the same source, spanning a range of over two orders of magnitude in Mrk421 and Mrk501, the objects with the best data sets in our sample.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
